Accurate Born-Oppenheimer potentials for excited $\Sigma^{+}$ states of the hydrogen molecule

We report on highly accurate calculations of Born-Oppenheimer potentials for excited $n\,\Sigma^{+}$ states of the hydrogen molecule for all possible combinations of singlet/triplet and gerade/ungerade symmetries up to $n=7$. A relative accuracy of $10^{-10}$ (0.00002 cm$^{-1}$) or better is achieved for all the internuclear distances and all the excited states under consideration -- an improvement with respect to the best results available in the literature by at least 6 orders of magnitude. Presented variational calculations rely on efficient evaluation of molecular integrals with the explicitly correlated exponential basis in arbitrary precision arithmetics.

==> 1sig_s.dat <==
0.7  -0.342130928988667(6)    &\\
0.8  -0.46143498347982(4)     &\\
0.9  -0.544767040091894(3)    &\\
1.0  -0.60392224803181505(4)&\\
1.1  -0.6462856755609065(2) &\\
1.2  -0.67668314180341571(6)&\\
1.3  -0.69837814548896884(3)&\\
1.4  -0.7136405684873686(3) &\\
1.5  -0.7240866205382896(3) &\\
1.6  -0.730890086928356(5)    &\\
1.7  -0.734917974883440(1)    &\\
1.8  -0.736820091741595(7)    &\\
1.9  -0.7370896537668271(1) &\\
2.0  -0.7361051733454439(3) &\\
2.1  -0.7341599538590402(5) &\\
2.2  -0.7314832061423001(5) &\\
2.3  -0.7282553924169136(7) &\\
2.4  -0.724619525233251(2)    &\\
2.5  -0.720689588359196(4)    &\\
2.6  -0.716556881346118(10)   &\\
2.7  -0.712294847112937(1)    &\\
2.8  -0.707962778269134(4)    &\\
2.9  -0.703608685724174(4)    &\\
3.0  -0.699271535123230(2)    &\\
3.1  -0.694983001681094(6)    &\\
3.2  -0.6907688547753517(8) &\\
3.3  -0.6866500553689703(6) &\\
3.4  -0.6826436287043045(9) &\\
3.5  -0.6787633595262160(5) &\\
3.6  -0.675020345825230(2)    &\\
3.7  -0.6714234386847724(8) &\\
3.8  -0.6679795895349028(9) &\\
3.9  -0.66469412144608(2)     &\\
4.0  -0.661570937686215(2)    &\\
4.1  -0.658612678362044(2)    &\\
4.2  -0.655820834391176(3)    &\\
4.3  -0.653195827155049(8)    &\\
4.4  -0.65073706182336(2)     &\\
4.5  -0.6484429623517(4)      &\\
4.6  -0.6463109963342(4)      &\\
4.7  -0.644337697996883(3)    &\\
4.8  -0.6425186973868(9)      &\\
4.9  -0.64084876299434(10)    &\\
5.0  -0.639321863500910(9)    &\\
5.1  -0.637931252052529(10)   &\\
5.2  -0.636669573606577(10)   &\\
5.3  -0.6355289928497(10)     &\\
5.4  -0.634501337399442(10)   &\\
5.5  -0.63357824894624(3)     &\\
5.6  -0.6327513339942(6)      &\\
5.7  -0.6320123060258(5)      &\\
5.8  -0.63135311211810(10)    &\\
5.9  -0.63076603896819(2)     &\\
6.0  -0.63024379552804(2)     &\\
6.5  -0.6283849655891246(9) &\\
7.0  -0.627343969517241(3)    &\\
7.5  -0.6267388331983872(5) &\\
8.0  -0.6263678024076574(9) &\\
8.5  -0.626127410224462(2)    &\\
9.0  -0.6259640651384734(9) &\\
9.5  -0.625848897568859(2)    &\\
10.0 -0.625765155314512(2)    &\\
11.0 -0.625651263865481(1)    &\\
12.0 -0.625565960913511(5)    &\\
13.0 -0.625485558864006(2)    &\\
14.0 -0.6254088253710753(7) &\\
15.0 -0.6253403831152288(4) &\\
16.0 -0.6252826990251769(5) &\\
17.0 -0.62523562891080(2)     &\\
18.0 -0.6251977430164360(2) &\\
19.0 -0.6251673111090794(2) &\\
20.0 -0.6251427558519418(1) &\\
&\\


==> 1siu_t.dat <==
0.7  -0.342130928988667(6)    &\\
0.8  -0.46143498347982(4)     &\\
0.9  -0.544767040091894(3)    &\\
1.0  -0.60392224803181505(4)&\\
1.1  -0.6462856755609065(2) &\\
1.2  -0.67668314180341571(6)&\\
1.3  -0.69837814548896884(3)&\\
1.4  -0.7136405684873686(3) &\\
1.5  -0.7240866205382896(3) &\\
1.6  -0.730890086928356(5)    &\\
1.7  -0.734917974883440(1)    &\\
1.8  -0.736820091741595(7)    &\\
1.9  -0.7370896537668271(1) &\\
2.0  -0.7361051733454439(3) &\\
2.1  -0.7341599538590402(5) &\\
2.2  -0.7314832061423001(5) &\\
2.3  -0.7282553924169136(7) &\\
2.4  -0.724619525233251(2)    &\\
2.5  -0.720689588359196(4)    &\\
2.6  -0.716556881346118(10)   &\\
2.7  -0.712294847112937(1)    &\\
2.8  -0.707962778269134(4)    &\\
2.9  -0.703608685724174(4)    &\\
3.0  -0.699271535123230(2)    &\\
3.1  -0.694983001681094(6)    &\\
3.2  -0.6907688547753517(8) &\\
3.3  -0.6866500553689703(6) &\\
3.4  -0.6826436287043045(9) &\\
3.5  -0.6787633595262160(5) &\\
3.6  -0.675020345825230(2)    &\\
3.7  -0.6714234386847724(8) &\\
3.8  -0.6679795895349028(9) &\\
3.9  -0.66469412144608(2)     &\\
4.0  -0.661570937686215(2)    &\\
4.1  -0.658612678362044(2)    &\\
4.2  -0.655820834391176(3)    &\\
4.3  -0.653195827155049(8)    &\\
4.4  -0.65073706182336(2)     &\\
4.5  -0.6484429623517(4)      &\\
4.6  -0.6463109963342(4)      &\\
4.7  -0.644337697996883(3)    &\\
4.8  -0.6425186973868(9)      &\\
4.9  -0.64084876299434(10)    &\\
5.0  -0.639321863500910(9)    &\\
5.1  -0.637931252052529(10)   &\\
5.2  -0.636669573606577(10)   &\\
5.3  -0.6355289928497(10)     &\\
5.4  -0.634501337399442(10)   &\\
5.5  -0.63357824894624(3)     &\\
5.6  -0.6327513339942(6)      &\\
5.7  -0.6320123060258(5)      &\\
5.8  -0.63135311211810(10)    &\\
5.9  -0.63076603896819(2)     &\\
6.0  -0.63024379552804(2)     &\\
6.5  -0.6283849655891246(9) &\\
7.0  -0.627343969517241(3)    &\\
7.5  -0.6267388331983872(5) &\\
8.0  -0.6263678024076574(9) &\\
8.5  -0.626127410224462(2)    &\\
9.0  -0.6259640651384734(9) &\\
9.5  -0.625848897568859(2)    &\\
10.0 -0.625765155314512(2)    &\\
11.0 -0.625651263865481(1)    &\\
12.0 -0.625565960913511(5)    &\\
13.0 -0.625485558864006(2)    &\\
14.0 -0.6254088253710753(7) &\\
15.0 -0.6253403831152288(4) &\\
16.0 -0.6252826990251769(5) &\\
17.0 -0.62523562891080(2)     &\\
18.0 -0.6251977430164360(2) &\\
19.0 -0.6251673111090794(2) &\\
20.0 -0.6251427558519418(1) &\\
&\\

